Privacy Preserving Group Membership Verification and Identification

When convoking privacy, group membership verification checks if a biometric trait corresponds to one member of a group without revealing the identity of that member. Similarly, group membership identification states which group the individual belongs to, without knowing his/her identity. A recent contribution provides privacy and security for group membership protocols through the joint use of two mechanisms: quantizing biometric templates into discrete embeddings and aggregating several templates into one group representation. This paper significantly improves that contribution because it jointly learns how to embed and aggregate instead of imposing fixed and hard coded rules. This is demonstrated by exposing the mathematical underpinnings of the learning stage before showing the improvements through an extensive series of experiments targeting face recognition. Overall, experiments show that learning yields an excellent trade-off between security /privacy and verification /identification performances.

==> Figs/fig3v3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig3v3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{600.99998474bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.2138594)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig3v3.pdf}}%
    \put(0.12709618,0.02562395){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Easy queryHard query}}}%
    \put(0.19314043,0.00655357){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Different query sets}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig3v3.pdf}}%
    \put(0.04891847,0.04031763){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.02844027,0.07615507){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0.0366317,0.11199317){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.02844027,0.14783061){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0.15}}}%
    \put(0.0366317,0.18366872){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.01395137,0.11148086){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[lb]{\smash{P}}}}%
    \put(0.02009477,0.11967229){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[lb]{\smash{fn}}}}%
    \put(0.24894509,0.20179201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{E}\textbf{o}\textbf{A}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig3v3.pdf}}%
    \put(0.13200848,0.17777205){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Verfication}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig3v3.pdf}}%
    \put(0.13200848,0.16216589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Identification(First Step)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig3v3.pdf}}%
    \put(0.13200848,0.14655972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Identification(Second Step)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig3v3.pdf}}%
    \put(0.65544593,0.02562395){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Easy queryHard query}}}%
    \put(0.72148952,0.00655357){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Different query sets}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig3v3.pdf}}%
    \put(0.57726954,0.04031763){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.55679067,0.07615507){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0.56498218,0.11199317){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.55679067,0.14783061){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0.15}}}%
    \put(0.56498218,0.18366872){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.54230117,0.11148086){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[lb]{\smash{P}}}}%
    \put(0.5484446,0.11967229){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90}{\makebox(0,0)[lb]{\smash{fn}}}}%
    \put(0.7772945,0.20179201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{A}\textbf{o}\textbf{E}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig3v3.pdf}}%
    \put(0.66138269,0.17861896){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Verfication}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig3v3.pdf}}%
    \put(0.66138269,0.1642133){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Identification(First Step)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig3v3.pdf}}%
    \put(0.66138269,0.14980765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Identification(Second Step)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig3v3.pdf}}%
  \end{picture}%
\endgroup%


==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).

